Beryllium abundances in turn-off stars of globular clusters with the CUBES spectrograph

Globular clusters host multiple stellar populations that display star-to-star variation of light elements that are affected by hot hydrogen burning (e.g., He, C, N, O). Several scenarios have been suggested to explain these variations. Most involve multiple star formation episodes, where later generations are born from material contaminated by the nucleosynthetic products of the previous stellar generation(s). One difficulty in the modelling of such scenarios is knowing the extent to which processed and pristine material are mixed. In this context, beryllium abundances measured in turn-off stars of different generations can provide new information. Beryllium originates from cosmic-ray spallation and can only be destroyed inside stars. Beryllium abundances can thus directly measure the degree of pollution of the material that formed stars in globular clusters. Turn-off stars in globular clusters are however faint and such studies are beyond the capabilities of current instrumentation. In this work, we show the progress that the CUBES spectrograph will bring to this area. Our simulations indicate that CUBES will enable the detection of variations of about 0.6 dex in the Be abundances between stars from different generations, in several nearby globular clusters with turn-off magnitude down to $V$ = 18 mag.

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


